Understanding Errors in LLM-Based Question Answering over Imperfect Tables

Answering questions over imperfect tables requires handling errors that can affect the answer. We investigate two challenges for large language models (LLMs): whether error discovery depends on where errors appear in a table, and whether providing their locations is sufficient for accurate question answering (QA). Using human-reviewed instances from RADAR-T, we conduct controlled studies across three LLMs by varying row order and comparing original, error-marked, and repaired tables. First, reordering rows changes error discovery even when the table contents and gold answer remain unchanged. During direct inspection, LLMs are more likely to discover all rows containing relevant errors when these rows appear later in the table or are grouped more closely together. Second, providing verified error locations alone is insufficient for accurate QA: with code execution, accuracy on repaired tables exceeds that on error-marked tables by 39.0-59.1 percentage points across the three LLMs. As a practical application of these findings, we combine error discovery across shuffled table views with explicit guidance for verifying and handling the reported errors in a simple workflow, Geometry-Balanced Discovery and Intervention (GBDI). On RADAR-T, GBDI improves QA accuracy by 3.8-18.5 percentage points over a code-agent baseline across five LLMs (paired 95% confidence intervals exclude zero for four), at the cost of additional inference. These results highlight the importance of both reliable error discovery and effective error handling in QA over imperfect tables. Code is available at https://github.com/645-t/GBDI-ICLR-2027.

==> prompts/typeset/discovery_gpt_code1.txt <==
{
  "candidates": [
    {
      "row_id": "rid_4f09c2a17b6e",
      "column": "visible column name",
      "observed_value": "value displayed in this cell",
      "query_relevance": "why this field can enter the requested computation",
      "visible_evidence": "one concise checkable observation from this table"
    }
  ]
}


==> prompts/typeset/discovery_three_models_system_code1.txt <==
{
  "candidates": [
    {
      "row_id": "canonical __row_id__",
      "columns": ["visible column name"],
      "evidence": "short visible-table reason"
    }
  ],
  "unresolved": ["short unresolved issue"]
}


==> prompts/typeset/geometry_code_system_code1.txt <==
command: python
kwargs:
  code: |
    print(df.head())


==> prompts/typeset/geometry_code_system_code2.txt <==
command: submit_localization
kwargs:
  payload: |
    {"candidates":[{"row_id":"opaque __row_id__","columns":["visible column name"],"evidence":"short visible-table reason"}],"unresolved":[]}


==> prompts/typeset/geometry_direct_system_code1.txt <==
{
  "candidates": [
    {
      "row_id": "opaque __row_id__",
      "columns": ["visible column name"],
      "evidence": "short visible-table reason"
    }
  ],
  "unresolved": ["short unresolved issue"]
}


==> prompts/typeset/qa_base_system_code1.txt <==
python:
  docstring: Execute Python code within a persistent Python shell. The shell maintains
    state across executions, so variables and imports from previous runs remain available.
    When first using this command, the data table is provided as a global variable
    named `df`, and `pandas` has already been imported as `pd`.
  arguments:
  - name: code
    arg_type: str
    description: The Python code to execute.
    required: true
  demonstration:
    command: python
    kwargs:
      code: <arg value>


==> prompts/typeset/qa_base_system_code2.txt <==
done:
  docstring: Indicate that we arrived at the final answer and provide the answer.
    Use this command only when you have arrived at the final answer.
  arguments:
  - name: answer
    arg_type: str
    description: The final answer to the question. Do not apply any formatting, bolding,
      or markup. If the question asks for a list of values, then the answer should
      be a comma-separated list of values (e.g., '42, 43, 44')
    required: true
  demonstration:
    command: done
    kwargs:
      answer: <arg value>



==> prompts/typeset/qa_base_system_code3.txt <==
  command: "python"
  kwargs:
    code: |-
      income_avg = df['income'].sum() / len(df)
      income_avg

